Diminishing Stereotype Bias in Image Generation Model using Reinforcemenlent Learning Feedback

This study addresses gender bias in image generation models using Reinforcement Learning from Artificial Intelligence Feedback (RLAIF) with a novel Denoising Diffusion Policy Optimization (DDPO) pipeline. By employing a pretrained stable diffusion model and a highly accurate gender classification Transformer, the research introduces two reward functions: Rshift for shifting gender imbalances, and Rbalance for achieving and maintaining gender balance. Experiments demonstrate the effectiveness of this approach in mitigating bias without compromising image quality or requiring additional data or prompt modifications. While focusing on gender bias, this work establishes a foundation for addressing various forms of bias in AI systems, emphasizing the need for responsible AI development. Future research directions include extending the methodology to other bias types, enhancing the RLAIF pipeline's robustness, and exploring multi-prompt fine-tuning to further advance fairness and inclusivity in AI.

==> review_guide.txt <==

A brief optional guide for a review is as follows. A suggested length is 400-800 words in total.

[INTRO] Write a paragraph summarizing the report in your words: what agent(s), environment(s) were studied, and in particular try to identify the main items/challenges that the authors have worked on (their 'contributions') and results they have so far. This should help the authors see how easy it was to identify and understand the main message of their report.

[MAIN COMMENTS] Write 2-3 paragraphs providing some suggestions to the authors. Here you can make use of the knowledge and experience you have picked up during the course, as well as show some natural curiosity. You might suggest a simplification (or complication) of the environment, or to try a particular agent, or modify a particular hyper-parameter of an agent. You might propose particular experiments/simulations. You can point out any related literature that you are aware of. If the authors seems stuck, or have progressed very little, provide useful pointers. If the authors seem to have advanced well, suggest what they might do next (e.g., 'it could be interesting to ...').

[CLARITY/PRESENTATION] Grammar is not important, but clarity is. Therefore you can comment on 'superficial' aspects that may affect clarity, e.g., if certain sections/paragraphs/tables/figure... could do with rewriting/further work in order to be understandable. Clarity should also involve, e.g., the setup of a simulation (how many iterations, what is being measured, hyper-parameters, etc.) A reader needs to be able to understand the paper without outside knowledge (other than the knowledge provided in the course).   

4) [CONCLUDE] You could conclude with one sentence/some encouraging remark, perhaps summarizing the main impression.

